Spatio-temporal Correlations in the Manna Model in one, three and five dimensions

Although the paradigm of criticality is centred around spatial correlations and their anomalous scaling, not many studies of Self-Organised Criticality (SOC) focus on spatial correlations. Often, integrated observables, such as avalanche size and duration, are used, not least as to avoid complications due to the unavoidable lack of translational invariance. The present work is a survey of spatio-temporal correlation functions in the Manna Model of SOC, measured numerically in detail in d=1,3 and 5 dimensions and compared to theoretical results, in particular relating them to "integrated" observables such as avalanche size and duration scaling, that measure them indirectly. Contrary to the notion held by some of SOC models organising into a critical state by re-arranging their spatial structure avalanche by avalanche, which may be expected to result in large, non-trivial, system-spanning spatial correlations in the quiescent state (between avalanches), correlations of inactive particles in the quiescent state have a small amplitude that does not increase with the system size, although they display (noisy) power law scaling over a range linear in the system size. Self-organisation, however, does take place as the (one-point) density of inactive particles organises into a particular profile that is asymptotically independent of the driving location, also demonstrated analytically in one dimension. Activity and its correlations, on the other hand, display non-trivial long-ranged spatio-temporal scaling with exponents that can be related to established results, in particular avalanche size and duration exponents. The correlation length and amplitude are set by the system size (confirmed analytically for some observables), as expected in systems displaying finite size scaling. In one dimension, we find some surprising inconsistencies of the dynamical exponent. A (spatially extended) mean ...

==> L11_DS0.txt <==
Pos	dens	err
1	0.602627	0.000008
2	0.765961	0.000019
3	0.807547	0.000026
4	0.829802	0.000031
5	0.839474	0.000034
6	0.842606	0.000043
7	0.839427	0.000039
8	0.829787	0.000048
9	0.807485	0.000051
10	0.765995	0.000068
11	0.602616	0.000081


==> L11_DS1_EVEN.txt <==
Pos	dens	err
1	0.608662	0.000022
2	0.764394	0.000009
3	0.809700	0.000016
4	0.828610	0.000018
5	0.841139	0.000022
6	0.841581	0.000025
7	0.841109	0.000027
8	0.828569	0.000031
9	0.809695	0.000037
10	0.764404	0.000044
11	0.608741	0.000053


==> L11_DS1_ODD.txt <==
Pos	dens	err
1	0.596538	0.000024
2	0.767500	0.000010
3	0.805272	0.000014
4	0.830967	0.000019
5	0.837794	0.000025
6	0.843759	0.000025
7	0.837804	0.000025
8	0.830998	0.000031
9	0.805310	0.000039
10	0.767488	0.000042
11	0.596601	0.000055


==> L15_DS0.txt <==
Pos	dens	err
1	0.602014	0.000073
2	0.767207	0.000212
3	0.810868	0.000278
4	0.835630	0.000280
5	0.849225	0.000343
6	0.857082	0.000339
7	0.861649	0.000422
8	0.862539	0.000488
9	0.860720	0.000492
10	0.857161	0.000406
11	0.850525	0.000525
12	0.836352	0.000615
13	0.812380	0.000735
14	0.767488	0.000707
15	0.601447	0.000949


==> L15_DS1_EVEN.txt <==
Pos	dens	err
1	0.604518	0.000230
2	0.766921	0.000109
3	0.811667	0.000157
4	0.835395	0.000192
5	0.849793	0.000239
6	0.856939	0.000241
7	0.861609	0.000281
8	0.862246	0.000296
9	0.861440	0.000350
10	0.856607	0.000384
11	0.849538	0.000337
12	0.835331	0.000435
13	0.811592	0.000508
14	0.767060	0.000546
15	0.604601	0.000697


==> L15_DS1_ODD.txt <==
Pos	dens	err
1	0.599650	0.000222
2	0.767811	0.000094
3	0.810117	0.000155
4	0.836356	0.000225
5	0.848715	0.000210
6	0.857545	0.000268
7	0.861255	0.000243
8	0.863111	0.000284
9	0.860655	0.000366
10	0.857693	0.000332
11	0.848970	0.000399
12	0.835507	0.000378
13	0.809319	0.000519
14	0.767769	0.000498
15	0.599616	0.000687


==> L3_DS0.txt <==
Pos	dens
1	0.596939
2	0.709184
3	0.596939


==> L3_DS1_EVEN.txt <==
Pos	dens
1	0.693878
2	0.668367
3	0.693878


==> L3_DS1_ODD.txt <==
Pos	dens
1	0.5
2	0.75
3	0.5


==> L5_DS0.txt <==
Pos	dens
1	0.60287521
2	0.75029651
3	0.76970457
4	0.75029651
5	0.60287521



==> L5_DS1_EVEN.txt <==
Pos	dens
1	0.640804579	
2	0.737242858	
3	0.789128472
4	0.737242858
5	0.640804579


==> L5_DS1_ODD.txt <==
Pos	dens
1	0.564945842
2	0.763350165	
3	0.750280663
4	0.763350165
5	0.564945842


==> L7_DS0.txt <==
Pos	dens	err
1	0.603274	0.000033
2	0.760392	0.000094
3	0.794823	0.000116
4	0.806124	0.000120
5	0.794840	0.000157
6	0.760489	0.000222
7	0.603320	0.000246


==> L7_DS1_EVEN.txt <==
Pos	dens	err
1	0.621861	0.000100
2	0.754832	0.000044
3	0.802744	0.000089
4	0.800827	0.000090
5	0.802714	0.000111
6	0.754848	0.000121
7	0.621839	0.000178


==> L7_DS1_ODD.txt <==
Pos	dens	err
1	0.584574	0.000101
2	0.765987	0.000050
3	0.787014	0.000080
4	0.810730	0.000088
5	0.787232	0.000113
6	0.765874	0.000153
7	0.584860	0.000162


==> L9_DS0.txt <==
Pos	dens	err
1	0.603000	0.000015
2	0.764139	0.000048
3	0.803588	0.000067
4	0.822540	0.000068
5	0.827169	0.000080
6	0.822525	0.000088
7	0.803548	0.000111
8	0.764165	0.000131
9	0.602656	0.000160


==> L9_DS1_EVEN.txt <==
Pos	dens	err
1	0.592686	0.000032
2	0.766986	0.000014
3	0.799644	0.000023
4	0.824789	0.000027
5	0.823920	0.000028
6	0.824799	0.000036
7	0.799615	0.000042
8	0.766967	0.000049
9	0.592760	0.000067


==> L9_DS1_ODD.txt <==
Pos	dens	err
1	0.613264	0.000031
2	0.761382	0.000013
3	0.807469	0.000024
4	0.820229	0.000027
5	0.830511	0.000036
6	0.820297	0.000039
7	0.807520	0.000048
8	0.761363	0.000055
9	0.613373	0.000064

